The impact of recombination energy on simulations of the common envelope binary interaction

During the common envelope binary interaction, the expanding layers of the gaseous common envelope recombine and the resulting recombination energy has been suggested as a contributing factor to the ejection of the envelope. In this paper we perform a comparative study between simulations with and without the inclusion of recombination energy. We use two distinct setups, comprising 0.88-M$_{\odot}$ and 1.8-M$_{\odot}$ giants, that have been studied before and can serve as benchmarks. In so doing we conclude that (i) the final orbital separation is not affected by the choice of equation of state. In other words, simulations that unbind but a small fraction of the envelope result in similar final separations to those that, thanks to recombination energy, unbind a far larger fractions. (ii) The adoption of a tabulated equation of state results in a much greater fraction of unbound envelope and we demonstrate the cause of this to be the release of recombination energy. (iii) The fraction of hydrogen recombination energy that is allowed to do work should be about half of that which our adiabatic simulations use. (iv) However, for the heavier star simulation we conclude that it is helium and not hydrogen recombination energy that unbinds the gas and we determine that all helium recombination energy is thermalised in the envelope and does work. (v)~The outer regions of the expanding common envelope are likely to see the formation of dust. This dust would promote additional unbinding and shaping of the ejected envelope into axisymmetric morphologies.

==> readme.txt <==
This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style
manuscript.tex      The main file, contains all the text
mnras_bib.bib       Bibtex file for bibliography

fig1a.pdf           For Fig. 1   - Pressure from the tabulated equation of state
fig1b.pdf           For Fig. 1   - Gamma_1 from the tabulated equation of state
fig1c.pdf           For Fig. 1   - Temperature from the tabulated equation of state
fig1d.pdf           For Fig. 1   - Ratio of gas pressure from the tabulated equation of state to idea gas pressure
fig2.pdf            For Fig. 2   - separation and bound mass for all our four simulations
fig3a.pdf           For Fig. 3   - distribution of HII in P12M simulation
fig3b.pdf           For Fig. 3   - distribution of HII in N16M simulation
fig3c.pdf           For Fig. 3   - distribution of HeII in P12M simulation
fig3d.pdf           For Fig. 3   - distribution of HeII in N16M simulation
fig4a.pdf           For Fig. 4   - distribution of newly unbound particles in P12 simulations
fig4b.pdf           For Fig. 4   - distribution of newly unbound particles in N16 simulations
fig5a.pdf           For Fig. 5   - comparison of ionisation zones and newly unbound particles in P12M simulation
fig5b.pdf           For Fig. 5   - comparison of ionisation zones and newly unbound particles in N16M simulation
fig6a.pdf           For Fig. 6   - recombination energy release in the P12M simuation
fig6b.pdf           For Fig. 6   - recombination energy release in the N16M simuation
fig7a.pdf           For Fig. 7   - comparison between recombination energy release and unbound particles in the P12M simulation
fig7b.pdf           For Fig. 7   - comparison between recombination energy release and unbound particles in the N16M simulation
fig8.pdf            For Fig. 8   - opacity from the tabulated EoS
fig9a.pdf           For Fig. 9   - profiles of the P12M simulation showing ionisation, opacity, timescales and f_gamma
fig9b.pdf           For Fig. 9   - profiles of the N16M simulation showing ionisation, opacity, timescales and f_gamma
fig10a.pdf          For Fig. 10  - opacity in the xy and xz planes of the P12M simulation
fig10b.pdf          For Fig. 10  - opacity in the xy and xz planes of the N16M simulation
figa1.pdf           For Fig. A1  - separation and bound mass for older low and high resolution tabulated EoS simulations
